Accelerating non-LTE synthesis and inversions with graph networks

The computational cost of fast non-LTE synthesis is one of the challenges that limits the development of 2D and 3D inversion codes. It also makes the interpretation of observations of lines formed in the chromosphere and transition region a slow and computationally costly process, which limits the inference of the physical properties on rather small fields of view. Having access to a fast way of computing the deviation from the LTE regime through the departure coefficients could largely alleviate this problem. We propose to build and train a graph network that quickly predicts the atomic level populations without solving the non-LTE problem. We find an optimal architecture for the graph network for predicting the departure coefficients of the levels of an atom from the physical conditions of a model atmosphere. A suitable dataset with a representative sample of potential model atmospheres is used for training. This dataset has been computed using existing non-LTE synthesis codes. The graph network has been integrated into existing synthesis and inversion codes for the particular case of \caii. We demonstrate orders of magnitude gain in computing speed. We analyze the generalization capabilities of the graph network and demonstrate that it produces good predicted departure coefficients for unseen models. We implement this approach in \hazel\ and show how the inversions nicely compare with those obtained with standard non-LTE inversion codes. Our approximate method opens up the possibility of extracting physical information from the chromosphere on large fields-of-view with time evolution.

==> graphnet.tikz <==
\begin{tikzpicture}[font=\sffamily]
        
    % Original representation
        \node [] at (-0.4, 7.0) {Physical representation};
        \foreach \x in {0,2,...,8} {
            \pgfmathtruncatemacro{\label}{\x/2}
            \node[circle, draw, minimum size=7, inner sep=0pt] (\label) at (\x, 6) {};
            \node [] at (\x, 6.5) {$p_\label$};
        }
        \foreach \x in {0,2,...,7} {
            \pgfmathtruncatemacro{\cur}{\x/2}
            \pgfmathtruncatemacro{\nex}{\x/2 + 1}
            \draw[-, very thick, grey] (\cur) -- (\nex);
            \node [] at (\x+1, 5.5) {$\Delta \tau_{\cur \nex}$};
        }
        
    % Encoders
        \node [] at (-1.45, 4.5) {Encoders};
        \node[circle, draw, scale=0.7] (origin1) at (0, 3.05) {};
        \node[circle, draw, scale=0.7] (origin2) at (0, 2.45) {};
        \node [] at (0, 4.0) {$p_i$};
        \node [] at (2, 4.0) {$v_i$};
        \foreach \cur in {0,1,...,5} {    
            \node[circle, draw, scale=0.7] (\cur) at (2, 3.5-0.3*\cur) {};
            \draw[-] (origin1) -- (\cur);
            \draw[-] (origin2) -- (\cur);
        }
    
        \node[circle, draw, scale=0.7] (origin) at (4, 2.75) {};
        \node [] at (4, 4.0) {$\Delta \tau_{ij}$};
        \node [] at (6, 4.0) {$e_{ij}$};
        \foreach \cur in {0,1,...,5} {    
            \node[circle, draw, scale=0.7] (\cur) at (6, 3.5-0.3*\cur) {};
            \draw[-] (origin) -- (\cur);
        }
    
    % Neural representation
        \node [] at (-0.55, 1.0) {Latent representation};
        \foreach \x in {0,2,...,8} {
            \pgfmathtruncatemacro{\label}{\x/2}
            \node[circle, draw, minimum size=7, inner sep=0pt] (\label) at (\x, 0.0) {};
            \node [] at (\x, 0.5) {$v_\label$};
        }
        \foreach \x in {0,2,...,7} {
            \pgfmathtruncatemacro{\cur}{\x/2}
            \pgfmathtruncatemacro{\nex}{\x/2 + 1}
            \draw[-, very thick, grey] (\cur) -- (\nex);
            \node [] at (\x+1, -0.5) {$e_{\cur \nex}$};
        }
        
    % Edge update
        \node [] at (0.45, -1.5) {Processor (message passing $\times N$)};
        \node [] at (-0.5, -2.5) {Edge update};
        \node [] at (1.0, -3.0) {$v_i^t$};
        \node [] at (2.0, -3.0) {$v_j^t$};
        \node [] at (3.0, -3.0) {$v_k^t$};
        \node [blue] at (1.5, -4.0) {$e_{ij}^{t+1}$};
        \node [] at (2.5, -4.0) {$e_{jk}^{t}$};
        \node [] at (6.5, -3.6) {$\textcolor{blue}{e_{ij}^{t+1}} = e_{ij}^t + f_E^{t+1}(e_{ij}^t,v_i,v_j)$};
        
        
        \node[circle, draw, minimum size=7, inner sep=0pt, grey]
        (sum1)
        at (0.0, -3.6) {};
    
        \node[circle, draw, minimum size=7, inner sep=0pt]
        (sum2)
        at (1.0, -3.6) {};
    
        \node[circle, draw, minimum size=7, inner sep=0pt]
        (sum3)
        at (2.0, -3.6) {};
    
        \node[circle, draw, minimum size=7, inner sep=0pt, grey]
        (sum4)
        at (3.0, -3.6) {};
    
        \node[circle, draw, minimum size=7, inner sep=0pt, grey]
        (sum5)
        at (4.0, -3.6) {};
    
    
    
        \draw[-, very thick, grey] (sum1) -- (sum2);
        \draw[-, very thick] (sum2) -- (sum3);
        \draw[-, very thick, grey] (sum3) -- (sum4);
        \draw[-, very thick, grey] (sum4) -- (sum5);
    
    % Node update
        \pgfmathsetmacro{\dy}{-4.0}
        \node [] at (-0.5, -1.0+\dy) {Node update};
        \node [] at (1.0, -1.5+\dy) {$v_i^t$};
        \node [blue] at (2.0, -1.5+\dy) {$v_j^{t+1}$};
        \node [] at (3.0, -1.5+\dy) {$v_k^t$};
        \node [] at (1.5, -2.5+\dy) {$e_{ij}^{t+1}$};
        \node [] at (2.5, -2.5+\dy) {$e_{jk}^{t+1}$};
        \node [] at (6.5, -2.1+\dy) {$\bar e^{t+1}_{j} = f_A^{t+1}\Big( v^t_j, \{ e^{t+1}_{jk} \}_k \Big)$};
        \node [] at (6.5, -3.1+\dy) {$\textcolor{blue}{v_{j}^{t+1}} = v_j^t + f_V^{t+1}\Big( v_j^t, \bar e^{t+1}_{j} \Big)$};
        
        
        \node[circle, draw, minimum size=7, inner sep=0pt, grey]
        (sum1)
        at (0.0, -2.1+\dy) {};
    
        \node[circle, draw, minimum size=7, inner sep=0pt]
        (sum2)
        at (1.0, -2.1+\dy) {};
    
        \node[circle, draw, minimum size=7, inner sep=0pt]
        (sum3)
        at (2.0, -2.1+\dy) {};
    
        \node[circle, draw, minimum size=7, inner sep=0pt, grey]
        (sum4)
        at (3.0, -2.1+\dy) {};
    
        \node[circle, draw, minimum size=7, inner sep=0pt, grey]
        (sum5)
        at (4.0, -2.1+\dy) {};
    
        \draw[-, very thick, grey] (sum1) -- (sum2);
        \draw[-, very thick] (sum2) -- (sum3);
        \draw[-, very thick] (sum3) -- (sum4);
        \draw[-, very thick, grey] (sum4) -- (sum5);
    
    \draw[-, thick] node {} (-2.0, -2.0) -- node {} (-2.0, -6.5) -- node {} (-1.5, -6.5);
    
    % Decoder
    \node [] at (-1.55, -8.0) {Decoder};
    % \node[rectangle, draw, minimum size=7] (origin) at (0, 3.5) {};
    \node [] at (0, -8.5) {$v_i$};
    \node [] at (2, -8.5) {$b_i$};
    \foreach \cur in {0,1,...,5} {    
        \node[circle, draw, scale=0.7] (\cur1) at (0, 0.3*\cur-10.5) {};
        % \draw[-, very thick] (origin) -- (\cur);
    }
    
    \foreach \cur in {0,1,...,5} {    
        \node[circle, draw, scale=0.7] (\cur2) at (2, 0.3*\cur-10.5) {};
        % \draw[-, very thick] (origin) -- (\cur);
    }
    
    \foreach \cur in {0,1,...,5} {    
        \foreach \nex in {0,1,...,5} { 
            \draw[-] (\cur1) -- (\nex2);
        }
    }

    % Small neural network 1
    \foreach \iter in {0,1,...,3} {
        \node[circle, draw, scale=0.5, grey] (n_1_\iter) at (5.5, -2.0-0.25*\iter) {};
    }

    \foreach \iter in {0,1,...,3} {
        \node[circle, draw, scale=0.5, grey] (n_2_\iter) at (6.2, -2.0-0.25*\iter) {};
    }

    \foreach \iter in {0,1,...,3} {
        \node[circle, draw, scale=0.5, grey] (n_3_\iter) at (6.9, -2.0-0.25*\iter) {};
    }

    \foreach \itera in {0,1,...,3} {
        \foreach \iterb in {0,1,...,3} {
            \draw[-, grey_light] (n_1_\itera) -- (n_2_\iterb);
        }
    }

    \foreach \itera in {0,1,...,3} {
        \foreach \iterb in {0,1,...,3} {
            \draw[-, grey_light] (n_2_\itera) -- (n_3_\iterb);
        }
    }


    % Small neural network 2
    \foreach \iter in {0,1,...,3} {
        \node[circle, draw, scale=0.5, grey] (n_1_\iter) at (5.5, -4.5-0.25*\iter) {};
    }

    \foreach \iter in {0,1,...,3} {
        \node[circle, draw, scale=0.5, grey] (n_2_\iter) at (6.2, -4.5-0.25*\iter) {};
    }

    \foreach \iter in {0,1,...,3} {
        \node[circle, draw, scale=0.5, grey] (n_3_\iter) at (6.9, -4.5-0.25*\iter) {};
    }

    \foreach \itera in {0,1,...,3} {
        \foreach \iterb in {0,1,...,3} {
            \draw[-, grey_light] (n_1_\itera) -- (n_2_\iterb);
        }
    }

    \foreach \itera in {0,1,...,3} {
        \foreach \iterb in {0,1,...,3} {
            \draw[-, grey_light] (n_2_\itera) -- (n_3_\iterb);
        }
    }
        
    
    
    \end{tikzpicture}       


==> report.txt <==
We thank the referee for the report and the points raised. We tried to
address all of them in this letter and marked the changes to the main
text in boldface.

> Reviewer:
> The paper presents a new and potentially powerful numerical scheme for NLTE 
> inversion problems, that is, inferring physical properties of a studied object 
> directly from the observed line profiles.The presented scheme is based on the 
> graph network.(GN) technique. The authors show several numerical examples that 
> aim to demonstrate that their method works well, at least for simple 1-D NLTE 
> problems (5-level Ca II model atom).

> However, the authors do not offer any explicit description of how they applied 
> the GN method that was described in general terms in the paper of Battaglia et al. 
> Roughly speaking, the outline of the paper is as follows:

> basic textbook-type physics of NLTE - a general description of the graph 
> network technique - black box - numerical results

> I agree that the paper should be published since it presents a working 
> application of the graph network technique for inverse NLTE problems, but 
> it should first expand the "black box" part mentioned above. In my opinion, 
> a useful paper describing an application of a method taken from a different field, 
> usually from some branch of mathematics, should also provide enough information 
> that a reader should be able, albeit after investing some effort, make his/her 
> own implementation of the mathematical method, and redo and check the results 
> presented in the paper. To give an example from the same field of research, 
> stellar atmospheres, the pioneering papers of Auer and Mihalas on NLTE 
> radiative transfer and NLTE model stellar atmospheres from the late 1960's 
> and the 1970's contained not only a general outline of the method (say, 
> a Newton-Raphson method), but provided enough details that one could indeed redo their analysis.

 We respectfully disagree with the referee in this point. Section 2.2 describes in all detail
the architecture of a GN down to the simpler building blocks, so one could reproduce
a GN using only the descriptions of section 2.2 without resorting to any external
reference. As such, we frankly think that it should not be termed "black box". 
Once a graph is defined, the application of Figure 1 (encoder+processor+decoder) 
to the graph should produce the full architecture that produces the departure coefficients
from the physical properties. We have extended the description of this section
to cover the mathematical definition of a fully connected neural network, that are the
most fundamental building blocks of the GN (together with the graph connectivity).

 Apart from that, we provide a link to the computer code that implements the GN, so
any reader can follow the code and the text in section 2.2 to check that, indeed, the
description is complete.

> Specifically, in the context of the present paper, a reader who is not fully 
> familiar with the graph network schemes, would be interested to have an 
> idea what the f_A, f_E, and f_V functionals/relations in Eqs. (11) - (13) 
> actually mean, and how they are actually constructed.

 We have made them even more explicit in section 2.2. Together with the information provided
in section 3.2 (which define the specific architecture), the GN can be implemented
easily.

> This is my main concern. I have also several additional points:

> - Sects. 2.1 and 3.1: They should clarify the following point: the 
> formalism presented on 2.1 completely neglects any overlapping continuum, both 
> its absorption as well as scattering. The text between Eqs. (4) and (5) is, 
> strictly speaking, not correct, because the presence of continuum influences 
> the line formation, while in many instances lines do influence overlapping continua 
> just a little, if at all. Was the continuum included in the forward NLTE calculations 
> of the so-called training set of models? The Lightweaver framework, used by the 
> present authors, is certainly capable of doing that, But was the influence of 
> continuum indeed disregarded in the GN part of the procedure, or was it somehow 
> included? In the simplest way, one would need to introduce the continuum/line 
> opacity ratio, traditionally denoted as "r" as an additional parameter, besides 
> the b-factors, that determine the source function in a line.

 Indeed, the calculations used for training the GN are performed including all 
bound-bound and bound-free transitions of the atomic model, together with all background 
continuum contributions, that can be computed from the physical conditions. This is
the default behavior of Lightweaver. The original text in sec. 2.1
was somehow misleading because we only focused on bound-bound transitions. We have
updated this section to better align with the real calculations used in the generation
of the training set.

 The GN approach needs to be understood as a full bypass of the NLTE calculation (with
a certain uncertainty level), a mapping from the physical conditions to the 
desired output quantity, the departure
coefficient for all atomic energy levels. As such, there is no need to introduce
intermediate quantities like "r", as suggested by the referee. All these intermediate
quantities are only needed during the calculation of the training set, and
are fully taken into account by Lightweaver. 

 Obviously, for more complex problems (like those using PRD or complex level interaction), 
the mapping that the GN has to learn is more complex. But, according to the 
universal approximation theory of neural networks, one could improve the mapping
by complexifying the internal structure of the GN.

> - The authors state that the K and K Ca II lines were treated with partial 
> frequency redistribution, without any further discussion, as if it was just 
> a matter of choice, or switching a button on a computer. Again, this is covered in the 
> forward NLTE calculation using the Lightweaver scheme (that uses previously developed 
> algorithms and codes for this problem), but should not be the "edges" in the GN 
> scheme be different for this case? The point is that the partial redistribution 
> radiative transfer in lines is significantly more complex than for the complete 
> redistribution, involving more complex coupling of angles and frequencies within 
> a line. For instance, in addition to the b-factors and the r ratio, one would need 
> to consider another basic parameter, the incoherence fraction. And, most 
> importantly, even the b-factors, r-factor, and the incoherence faction, are still 
> not enough because the line source function contains an integral of radiation 
> intensities times the redistribution function over frequencies (and generally angles). 
> However, this was not discussed or even mentioned in the present paper.

 We do not think we need to discuss the details of the PRD calculations in this paper,
since this is part of the training set. The details are covered in many other papers and,
particularly, in Osborne & Milic (2021), where Lightweaver is discussed. We focus 
in this paper on the details of the GN. As discussed in the previous point, the 
essence of the GN is that it fully bypasses the NLTE solution, so no use of
any b- or r-factors is needed. This are indeed internal to the solution of the
NLTE equations.

> - A related minor point:
> a title of Sec.2, "Neural Non-LTE" seems to be inappropriate and misleading. It 
> delivers much less than it delivers: The part 2.1 is a basic, standard textbook-type 
> outline of some aspects of the NLTE radiative transfer, and the part 2.2 is just a 
> general description of the GN technique after the paper by Battaglia et al., with a 
> very little specifics to radiative transfer.

 We have changed the sectioning.

> Finally, a somewhat philosophical point:
> A skeptic, or even a non-enthusiast, of inversion methods may ask the following 
> question:
> Do the results of an inversion technique speak more about numerical and computational 
> details of the adopted flavor of the inversion procedure rather than about the 
> true physical conditions in the studies object? A look at Fig. 9 of the present paper 
> seem to give a strong indication for the former. Since the authors present it, they 
> should also answer this question, and convince non-enthusiasts or skeptics that the 
> inversions are indeed more than just a mathematical exercise.

 The inverse problem is perfectly well defined from a probabilistic point of
view under the framework of the Bayesian theory. The information about the physical
properties (P) that one can obtain from the observations (D) using a certain model (M)
is encoded in the posterior distribution p(P|D,M). Using Bayes theorem, this posterior
can be written (neglecting unimportant constants) in terms of the prior information
and the likelihood, which encodes all information present in the data:

p(P|D,M) ~ p(P|M) p(D|P,M)

or, taking logarithms:

log p(P|D,M) ~ log p(P|M) + log p(D|P,M)

The log-likelihood, log p(D|P,M) measures the "distance" between the parametric model
with parameters P and the observations. In the simple case of uncorrelated
Gaussian noise, this reduces to the well-known chi^2 metric. The log-likelihood
depends directly on the data and the specific model. The prior information, log p(P|M),
encodes everything one knows about the model parameters, under the assumption (or 
condition) that the model M is true.

 Standard inversion codes in solar physics approach the inference by optimizing
the chi^2. In other words, they assume to be computing the maximum likelihood solution 
to the problem, a single model that maximizes the likelihood of the data. If priors
are not made explicit (or are, equivalently constant inside a certain range of the parameters, 
as usual in classical inversion codes), the solution of the problem does only depend 
on the data and the specific implementation of the model M. It is a well-known fact
that no two inversion codes have exactly the same implementation of model M, even
if the equations to be solved are perfectly known. Differences between the atomic
constants, formal solvers, parameterization of the solution, and many other 
moving parts, make that there is always
a certain degree of uncertainty (for our experience, this can amount to relative differences
of several tens of percent in some cases). 

 Apart from that, the log-likelihood surface is, typically, complex, with regions
of very small gradient, close to the potential solutions. The specific implementation
of the optimization routines can produce different models as output, all of them fit
the observations up to a certain degree.

 Finally, the sensitivity of spectral lines to changes in the physical conditions in
certain regions of the atmosphere is zero or very small (for instance, changes in the
chromosphere barely or do not affect fundamentally photospheric lines). For this
reason, the results in regions of low sensitivity strongly depend on the 
assumptions of the model (i.e., in the prior information encoded in the
priors).

 Now, from a philosophical point of view, this is exactly what is expected for
any regularizaed inference. In the absence of data, the results should converge to the
prior, which is, obviously, researcher-dependent.  This is not only of valid for 
the non-linear complex inversion methods used in this paper, but to all
inference methods. Even the most basic method (for instance, inferring velocities
from Doppler shifts) do have assumptions and are model-dependent. As such, the results 
do depend on the a-priori assumptions.

==> report_2.txt <==
> The authors have extended Sec.2, which now contains more information, and is thus more useful to a reader.

> However, the authors did not address my point about Fig.9. The text below it states 
> that "Given the differences between Hazel2 and STiC in terms of all the microphysics...
> we do not expect both inversions to give exactly the same results." Well, this is a fair 
> statement, but it should be complemented by a specifier "but we should not expect the 
> results to be COMPLETELY different...". This is the case of panels b and c for 
> temperatures, all panels, but in particular c and do for v_mic, and panel d for v_LOS. 
> I think this is a big difference if the deduced temperature on the top of the atmosphere 
> is 16000 or 4000 K (see panel c in the top row). This clearly shows that the results are 
> completely spurious, and thus cannot be trusted.

 The referee seems to be ignoring the fact that spectral lines sample only
a certain portion of the atmosphere. The Ca II 8542 A line, the one used in these
inversions, only sample heights between log(tau)=0 and roughly log(tau)=-4.5. In this
region, both temperature stratifications agree very well. It is only for heights above
that where we find differences. We do not understand why the referee has used this fact, 
which is indeed commonly known, to conclude that the results are completely spurious.
Anyway, we have clarified this even more in section 5.

> This is the point I made in my previous report. I do agree with the authors reply (in 
> the accompanying letter), that the GN method is powerful and mathematically sound. But 
> this would be truly useful in the present context if the microphysics of stellar 
> atmospheres is perfect, or at least with reasonably well understood simplifications, 
> approximations, and various fudge factors that .inevitably enter the adopted background 
> physical description, and, importantly, adopted atomic and molecular data. Another source 
> of problems may be the uncertainties in the observations, but this can hopefully, to some 
> extent, be dealt with. But the microphysics is still far from being perfect, and 
> moreover, the Lightweaver framework that is used to ``avoid" physics is based on a number 
> of approximations. The authors do acknowledge in the text that there are such uncertainties, 
> but they do not seem to fully realize, or acknowledge, how much such uncertainties and lack 
> of accurate atomic parameters may influence their results.

 The referee has to understand that this is not the point of this paper. As always, we work under the 
assumption that the basics of radiative transfer, which have been developed in the last few decades, are well
established. We are aware that changes in the atomic parameters produced by uncertainties will
affect these results somehow. Along this line, we use Lightweaver and the
equations and atomic parameters encoded in the code as a baseline. We do not expect
anyone to assume that this is the true and we have to expect changes in the near
future. However, our approach is general and only requires a re-training in case
our assumptions are demonstrated to be invalid.

> It is sad, albeit a quite revealing, fact that it is suggested in the paper 
> to "bypass NLTE" (as it is now the title of Sec. 2). If we REALLY want to understand what 
> is going on in stars (and other objects), and not just providing toys for astronomers to 
> produce more and more papers, we should not "bypass" NLTE, or any physics, but instead to 
> strive to understand it more fully before embarking on building a factory for producing more 
> and more results which, as Fig.9 shows, may differ wildely when analyzing the same observations.

 We frankly do not understand this point. What is wrong in assuming that the current
knowledge of radiative transfer is valid and produce tools based on that? Telescopes
are producing more and more chromospheric observations that need to interpreted and
the current numerical methods are not able to deal with them at sufficient pace. This
is the main motivation behind our work. This is obviously not in contradiction with
other colleagues working on better understanding and improving NLTE computations.

> The paper may still be published because the presented method is potentially useful, but 
> the authors should put a strong warning about using this method blindly, in particular when 
> the "training set" is based on a quite approximate physical description. In any case, perhaps 
> it would be best if another referee is asked to provide an independent review of the paper, 
> in particular in view of its suitability for the present journal, keeping in mind We are 
> talking here about the Astrophysical, not Astromathematical, journal.

 We have added a caveat in the conclusions.
